Adaptive Mesh Refinement for arbitrary initial Triangulations

We introduce a simple initialization of the Maubach bisection routine for adaptive mesh refinement which applies to any conforming initial triangulation and terminates in linear time with respect to the number of initial vertices. We show that Maubach's routine with this initialization generates meshes that preserve shape regularity and satisfy the closure estimate needed for optimal convergence of adaptive schemes. Our ansatz allows for the intrinsic use of existing implementations.

==> Experiments/FEniCS_IrrReg.txt <==
ndof	Residual	EnergyError	shapeReg
89 	 14.851017852880227 	 0.060819291889594035 	 10.035476565287457
279 	 4.660378476157856 	 0.03263416878408201 	 14.21097419339573
400 	 2.4296150424141727 	 0.01555008459658258 	 14.210974193395733
1064 	 1.0345011901141277 	 0.006911213853964121 	 14.210974193395732
2232 	 0.4831482132100321 	 0.0031662789365211885 	 14.210974193395733
5162 	 0.23685108249459408 	 0.001582652646515359 	 15.150470412020958
9008 	 0.115537989795486 	 0.0007850205106833819 	 18.011045668416415
14796 	 0.06901782886317676 	 0.0004405855945679993 	 20.506018985897402
31970 	 0.03023119039170628 	 0.00018863570410732056 	 20.506018985897402
55894 	 0.01460342137455091 	 8.938361445176568e-05 	 20.506018985897402
106048 	 0.007289270036491142 	 4.0347531068102294e-05 	 20.506018985897402


==> Experiments/FEniCS_Reg.txt <==
ndof	Residual	EnergyError	shapeReg
117 	 11.268090601219782 	 0.055651982249177084 	 8.36308110070411
400 	 1.6622710401631426 	 0.019674841897399403 	 8.828427124746192
652 	 1.0522798849070305 	 0.007965179518960835 	 8.828427124746192
2123 	 0.45584830487137423 	 0.003156241287151501 	 12.292528739883947
4432 	 0.24772586554150566 	 0.0017217982146519317 	 12.292528739883947
7414 	 0.12813642769438827 	 0.0009408127037899838 	 13.11163919021962
11875 	 0.0795809418966696 	 0.0005281786084496143 	 13.111639190219625
23760 	 0.0421780653546828 	 0.0002600727987024376 	 13.11163919021963
37904 	 0.021117831127184843 	 0.00014235711053250943 	 13.111639190219636
63798 	 0.011579449413780607 	 7.278416741796079e-05 	 14.748554558927221
122913 	 0.00614972899062096 	 3.366123391790321e-05 	 14.748554558927305


==> Experiments/LE_BDV_3.91.txt <==
ndof	Residual	EnergyError	shapeReg
89 	 14.851017852880227 	 0.060819291889594035 	 10.035476565287457
103 	 10.886872367610918 	 0.05829159569352016 	 11.395160378005846
162 	 6.241540577759216 	 0.03731385254096109 	 12.215169005921647
199 	 5.472666026264708 	 0.03317487927039889 	 13.870913829081918
268 	 3.4691456678197374 	 0.02616793777578194 	 14.042851666025369
314 	 2.9324125728273653 	 0.021252397094645603 	 14.210974193395732
381 	 2.3071932916890496 	 0.020497882982577653 	 14.210974193395732
450 	 1.8096510933592809 	 0.01437271735007195 	 13.339954406130504
551 	 1.3967174591729725 	 0.01242158329161891 	 15.150470412020958
759 	 1.1739356383809434 	 0.011199781079440335 	 13.339954406130504
938 	 1.0008386300006484 	 0.00966166891926748 	 13.87091382908192
1238 	 0.7837370567463849 	 0.008031588413975915 	 14.210974193395732
1494 	 0.6175580052208343 	 0.006748747951067502 	 14.210974193395732
1898 	 0.47867009967834173 	 0.005888800743508865 	 14.210974193395732
2410 	 0.3363399548540992 	 0.005034423265973892 	 15.216062317914512
2892 	 0.26931924139373625 	 0.00464994223683507 	 15.236145408113446
3809 	 0.19976220981122747 	 0.00419023229531737 	 15.216062317914512
4814 	 0.15405897792239845 	 0.003920122538788401 	 15.216062317914512
6203 	 0.11866005863908512 	 0.0037032604508067113 	 15.236145408113444
7657 	 0.09312589797631099 	 0.0035261745439791325 	 15.236145408113444
10261 	 0.07041228176136725 	 0.003372046402497164 	 16.568001678284354
12634 	 0.05405317633891496 	 0.003267346102139218 	 16.568001678284354
16195 	 0.0416023604501887 	 0.0031930249694171187 	 16.568001678284354
20698 	 0.030358305194872807 	 0.0031283693030486615 	 16.568001678284354
26176 	 0.022873322121769783 	 0.003087106686938401 	 16.568001678284354
33769 	 0.016914106565115137 	 0.0030534554014135518 	 16.291770325174973
43075 	 0.012802077809228303 	 0.0030277224380989565 	 17.474355314657622
56618 	 0.009310524231508447 	 0.0030055350297985006 	 17.474355314657622
71601 	 0.007001249943886616 	 0.0029914393059835287 	 19.106181105707858
92413 	 0.005202178137475547 	 0.002980556012343427 	 19.106181105707858
118744 	 0.003950624784439756 	 0.0029727362561386694 	 19.106181105707858


==> Experiments/MC_IrrRegN_5.txt <==
ndof	Residual	EnergyError	shapeReg
89 	 14.851017852880227 	 0.060819291889594035 	 10.035476565287457
120 	 11.069841554382563 	 0.053007439267853396 	 18.43196848748475
162 	 9.52621796405886 	 0.04879254049612347 	 20.2267563683374
217 	 7.796236018093094 	 0.03464260463521557 	 23.308761268851168
262 	 6.4201544047020604 	 0.03265043300464393 	 31.212720518070913
388 	 5.070250376891152 	 0.026522498223649438 	 33.045280303815574
483 	 3.9582636833864564 	 0.022924756602062307 	 38.94388524965404
608 	 3.5568873450433385 	 0.016394097048562845 	 38.94388524965404
760 	 2.775940034016964 	 0.01279327475546116 	 32.690228501863494
938 	 2.1850798057778715 	 0.010464676182115162 	 31.904442198918723
1128 	 1.6272016474887043 	 0.007238294704322412 	 29.044021570255275
1308 	 1.2489154970403586 	 0.006022591643270125 	 29.044021570255275
1641 	 0.9904420627241999 	 0.004963755060383879 	 29.54180532728449
2066 	 0.8387150631878879 	 0.003976953224523017 	 38.94388524965404
2820 	 0.6867590385354159 	 0.003152111431759863 	 38.943885249654045
3740 	 0.5322205605135828 	 0.002425450040727306 	 38.943885249654045
4699 	 0.4242270537971765 	 0.001940398570487195 	 38.943885249654045
6028 	 0.33970804993552484 	 0.0014925457478842663 	 38.943885249654045
7503 	 0.2520525626895944 	 0.0011509246984400534 	 38.943885249654045
9231 	 0.19362741637905778 	 0.0008866977094509898 	 38.943885249654045
11520 	 0.15060202665691685 	 0.0006812061292999216 	 38.94388524965408
14560 	 0.11448093415600605 	 0.0005266892656059785 	 38.94388524965408
18639 	 0.0889397823149809 	 0.0004065509746495055 	 38.94388524965408
24303 	 0.07091182918330365 	 0.00031630701841048325 	 38.94388524965411
31349 	 0.05699418486872977 	 0.00024535491549917965 	 38.943885249654144
40477 	 0.04353883381604286 	 0.00018404255730189445 	 38.94388524965415
51225 	 0.033198421583908684 	 0.00013839894941683473 	 38.943885249654265
64459 	 0.025206929163526518 	 0.00010399553588308352 	 38.94388524965425
81327 	 0.01897504906737932 	 7.880662849094056e-05 	 38.943885249654265
102408 	 0.014563310073900262 	 5.943989577483766e-05 	 38.943885249654386
129923 	 0.011061434868549979 	 4.373986343136904e-05 	 38.94388524965462
165398 	 0.008461489000494763 	 3.1994894860332135e-05 	 38.9438852496545


==> Experiments/MC_Reg.txt <==
ndof	Residual	EnergyError	shapeReg
117 	 11.268090601219782 	 0.055651982249177084 	 8.36308110070411
149 	 8.354820307955299 	 0.0411495145762297 	 8.82842712474619
165 	 5.945238289392824 	 0.034228940592151036 	 8.82842712474619
201 	 3.40975264633439 	 0.023010425314622718 	 8.82842712474619
231 	 2.7294329280893566 	 0.02224760910851864 	 8.82842712474619
264 	 2.5123626804784425 	 0.017674717485742675 	 8.82842712474619
304 	 1.9536550015045533 	 0.01709041493254196 	 8.82842712474619
342 	 1.7587608436937008 	 0.011622539121280029 	 8.82842712474619
419 	 1.3085511080530248 	 0.009269297454353731 	 8.36308110070411
544 	 1.2060553051829859 	 0.008392029217055091 	 8.82842712474619
697 	 1.0189443596290562 	 0.007115884985584353 	 8.82842712474619
891 	 0.8375776362820347 	 0.005573371087186529 	 8.828427124746193
1041 	 0.7093555144903971 	 0.004364982040037713 	 8.828427124746193
1213 	 0.6200028363923096 	 0.003648732070367172 	 8.828427124746193
1674 	 0.44861028788276736 	 0.0026762581807233954 	 8.828427124746193
1945 	 0.34566164013583844 	 0.0023011990356156253 	 8.828427124746193
2279 	 0.27887490234110124 	 0.0018580924965649337 	 8.828427124746193
2755 	 0.22881218625458935 	 0.001541529724379681 	 8.828427124746193
3400 	 0.1740459079597902 	 0.0011844528228892037 	 8.828427124746193
4163 	 0.1453884621669955 	 0.0009648148203315332 	 8.828427124746193
5408 	 0.10952999557328755 	 0.0006942414786983708 	 8.828427124746193
6641 	 0.09278713136139481 	 0.0005638392725369479 	 8.828427124746193
9278 	 0.06954221704316851 	 0.000409587108885362 	 8.828427124746193
11405 	 0.05155134507592584 	 0.0002996149666103787 	 8.828427124746193
14149 	 0.04050872269574273 	 0.00023206577840520493 	 8.828427124746193
17550 	 0.029084516085208966 	 0.0001742861136453111 	 8.828427124746193
21782 	 0.0223970899197716 	 0.00013708343808782608 	 8.828427124746197
28050 	 0.016848182880922123 	 0.00010222122917744048 	 8.828427124746197
34129 	 0.013557909684372232 	 8.172020788091428e-05 	 8.828427124746204
46611 	 0.01003179718718394 	 5.717080646755468e-05 	 8.828427124746204
56522 	 0.007691696617813784 	 4.1238939988391676e-05 	 8.828427124746218
72377 	 0.005774981591052701 	 2.980593600360182e-05 	 8.828427124746218
92987 	 0.004372632582439718 	 2.1227129435003045e-05 	 8.828427124746218
120126 	 0.003298131180554062 	 1.4739121932366706e-05 	 8.828427124746245


==> Experiments/MC_Reg_val.txt <==
ndof	Residual	EnergyError	shapeReg
117 	 11.268090601219782 	 0.055651982249177084 	 8.36308110070411
144 	 8.664462469717485 	 0.046447721021955185 	 12.95350338212583
174 	 7.325682785015241 	 0.04506662889010063 	 15.80494658586834
204 	 5.750698912900782 	 0.04405247379133567 	 15.80494658586834
270 	 4.453463993968109 	 0.041556773601389235 	 15.80494658586834
333 	 4.054682169144272 	 0.035049484266383185 	 21.901689239237307
492 	 3.046652555321333 	 0.02628984878814386 	 23.882654380378828
584 	 2.500647698128998 	 0.02266756396957076 	 23.882654380378828
724 	 2.27456689967097 	 0.021590659414144286 	 23.88265438037883
870 	 2.4042642241183394 	 0.016986562909782538 	 23.88265438037883
1066 	 1.663236744672644 	 0.01042873132980196 	 23.882654380378828
1310 	 1.3404259466795945 	 0.009208498187021713 	 23.88265438037883
1486 	 0.8737681961224377 	 0.007844837397348564 	 23.882654380378828
1633 	 0.776366749996926 	 0.007562337694391935 	 23.882654380378828
1832 	 0.7429851277485124 	 0.00652325121197328 	 21.901689239237314
2141 	 0.6251832957162811 	 0.005235390094979142 	 23.88265438037884
2686 	 0.5741771043179034 	 0.004724495490203734 	 23.88265438037884
3563 	 0.4739955098206407 	 0.003626038213545957 	 23.88265438037885
4122 	 0.3647357711655125 	 0.0027430563082397608 	 23.88265438037885
5108 	 0.32230675956973326 	 0.002415659611193527 	 23.88265438037885
6768 	 0.2702925752088397 	 0.0019560433875696615 	 23.88265438037885
8390 	 0.23236344361523759 	 0.0015604761920156585 	 23.88265438037885
10393 	 0.18149573046984252 	 0.001129761974696608 	 23.88265438037885
12124 	 0.14279088548196972 	 0.0009072352671882222 	 23.88265438037885
13924 	 0.11513329607433662 	 0.0007858951854567142 	 23.88265438037885
17446 	 0.09603292883802894 	 0.0006358406531457583 	 23.882654380378852
21978 	 0.07487301535624205 	 0.0005163210708984955 	 23.882654380378867
26349 	 0.060001848845168876 	 0.0004186831485537834 	 23.882654380378877
33174 	 0.049606353234966115 	 0.000348602379128371 	 23.882654380378877
42576 	 0.040975293880799304 	 0.0002817441319375724 	 23.882654380378906
51954 	 0.035430977452827805 	 0.00022688851548116618 	 23.88265438037893
63150 	 0.0284312335819209 	 0.00017128545021127817 	 23.88265438037893
78755 	 0.02139547354735605 	 0.0001317549627625758 	 23.88265438037893
101918 	 0.01746014260103661 	 0.00010371487049118389 	 23.88265438037893
128457 	 0.013794187948534471 	 7.831104682884393e-05 	 23.882654380378945
153662 	 0.010104523132299873 	 5.7890470583188414e-05 	 23.88265438037911


==> Experiments/Netgen_IrrReg.txt <==
ndof	Residual	EnergyError	shapeReg
89 	 0.014563310073900262 	 0.060819291889594035 	 10.035476565287457
279 	 4.661853000817661 	 0.03263676863472437 	 14.21097419339573
394 	 2.4500390114787294 	 0.017019565194718617 	 14.210974193395733
1212 	 1.003581703525641 	 0.007038249313782552 	 23.09798136496172
2241 	 0.5783516616665089 	 0.0039028000146697772 	 23.12782588913399
4609 	 0.3249625817209095 	 0.0019213398773379187 	 23.12782588913399
7900 	 0.17258157247344388 	 0.0011263497049790183 	 23.12782588913399
13445 	 0.09384063515481635 	 0.0005771863726906634 	 23.12782588913399
26506 	 0.04799685543677786 	 0.00026878658146661794 	 23.12782588913401
46281 	 0.02224358874970038 	 0.00013079180934019718 	 23.127825889134023
86183 	 0.01158806235379358 	 6.37796577335481e-05 	 23.127825889134023
165607 	 0.005338206769152394 	 2.6099951683455913e-05 	 23.12782588913403


==> Experiments/Netgen_Reg.txt <==
ndof	Residual	EnergyError	shapeReg
117 	 0.006149593958005633 	 0.055651982249177084 	 8.36308110070411
400 	 1.66227104016314 	 0.019674841897399348 	 8.828427124746192
652 	 1.05227988490703 	 0.007965179518960891 	 8.828427124746192
1907 	 0.5044923523226312 	 0.003417702005345774 	 8.828427124746192
3736 	 0.2925603712183462 	 0.0018335996205251226 	 8.828427124746192
5947 	 0.144644964646063 	 0.0011729207606442082 	 8.828427124746195
8969 	 0.1006961576132047 	 0.0006553245335385038 	 8.828427124746195
17838 	 0.050959211600243276 	 0.00031047919018306613 	 8.828427124746193
30657 	 0.023372959363310405 	 0.00015093260301832223 	 8.828427124746202
54957 	 0.012096125004324667 	 7.494052894230219e-05 	 8.828427124746218
107280 	 0.006511768521690336 	 3.4591099339564835e-05 	 8.828427124746218

